From Matching Models to Recruiting Agents: A Systematized Narrative Review of AI Recruitment Systems, Evaluation, and Governance

Artificial intelligence in recruitment has shifted the object being automated from profile pairs and ranked lists to multi-stage workflows that retrieve evidence, compare candidates, and support or execute actions. This systematized narrative review traces that development from bilateral retrieval and behavioral ranking through neural person--job matching, large language model (LLM) components, and tool-using recruiting agents. Using a purposive search and coding protocol updated through 23 July 2026, plus targeted updates through 2 September 2026, we organize 40 representative works with supporting industrial and legal sources. This synthesis is not a prevalence estimate. We analyze three coupled transitions: from similarity to reciprocal suitability, from a model to a compound workflow, and from offline prediction to evidence- and productivity-aligned evaluation. Across document understanding, retrieval, ranking, assessment, interviewing, sourcing, and human handoff, we distinguish field-, pair-, list-, case-, trajectory-, and outcome-level evidence. Persistent gaps arise because behavioral labels confound exposure, preference, and qualification; private and synthetic data limit external validity; final-output scores conceal pipeline failures; and, within the coded set, privacy is not directly evaluated and no row jointly evaluates utility, fairness, privacy, and security. These observations describe the coded set rather than the field as a whole. We therefore introduce a staged mapping from evaluation evidence to the strongest defensible claim, together with an agenda for reciprocal, evidence-grounded, temporally controlled, selective, and auditable systems. Progress should be judged by whether workflows retrieve the right evidence, preserve uncertainty, support contestable decisions, and improve outcomes under explicit cost and risk constraints.

==> literature_map_coding.csv <==
citation_key,publication_year,automated_artifact,automation_scope,evaluation_unit,workflow_authority,employment_decision_boundary,pipeline_stage,evidence_source,learning_signal,reported_evaluation_design,outcome_type,evaluated_axes,validity_threat,context,publication_status,claim_boundary,supplementary_search_id
malinowski-etal-2006-bilateral,2006,pair,A1,pair,recommend,recommend_only,recommendation,prototype data,two-sided preference,offline prototype,NA,quality,small and dated setting,academic,archival,formulation does not establish deployment utility,NA
paparrizos-etal-2011-machine,2011,pair,A1,pair,recommend,recommend_only,recommendation,public career histories,observed transition,offline prediction,NA,quality,exposure and opportunity confounding,academic,archival,predicts observed transitions rather than latent suitability,NA
kenthapadi-etal-2017-linkedin,2017,list,A1,list,recommend,recommend_only,retrieval and ranking,production system,platform interaction,industrial architecture,NA,utility,private data and platform specificity,industry,archival;industry_deployment,operational lessons do not establish selection validity,NA
xing-2017-recsys-challenge,2017,list,A1,list;outcome,recommend,recommend_only,cold-start push recommendation,historical and live platform data,candidate response and employer interest,offline gate plus online evaluation,candidate_response;employer_interest,quality;utility,competition policy and platform specificity,industry challenge,industry_deployment,live response does not establish long-term job performance,NA
zhu-etal-2018-pjfnn,2018,pair,A1,pair,recommend,recommend_only,matching,application histories,historical application,offline pair prediction,NA,quality,behavioral label ambiguity,academic,archival,pair performance does not establish full-corpus recall,NA
qin-etal-2018-apjfnn,2018,pair,A1,pair,recommend,recommend_only,matching and alignment,application histories,historical application,offline pair prediction,NA,quality,attention is not causal explanation,academic,archival,alignment weights do not prove job relevance,NA
geyik-etal-2019-fairness,2019,list,A1,list,recommend,recommend_only,reranking,production candidate lists,target representation constraint,offline and production application,NA,quality;fairness,normative target choice,industry research,archival;industry_deployment,representation target is not a complete fairness definition,NA
bian-etal-2019-domain,2019,pair,A1,pair,recommend,recommend_only,cross-domain matching,private recruitment data,historical match labels,offline transfer,NA,quality,domain and label shift,academic,archival,transfer gain does not establish external validity,NA
li-etal-2020-competence,2020,field_document;pair,A1,field_document;pair,recommend,recommend_only,assessment and matching,expert-annotated domain data,expert labels,agreement and classification,NA,quality,single occupational context,academic,archival,pair accuracy does not establish search recall,NA
bian-etal-2020-coteaching,2020,pair,A1,list,recommend,recommend_only,matching,private text and interaction graph,sparse platform interactions,offline ranking,NA,quality,historical noise and exposure bias,academic,archival,robustness remains within one platform observation process,NA
yang-etal-2022-dpgnn,2022,pair,A1,list,recommend,recommend_only,matching,three real recruitment datasets,successful and failed two-way interactions,offline ranking,NA,quality,behavioral label validity and platform specificity,academic plus industry data,archival,explicit sidedness does not establish causal mutual benefit,NA
samadi-etal-2021-attacks,2021,list,A1,list,recommend,none,ranking security,constructed resumes and rankers,adversarial rank change,attack evaluation,NA,security,simplified rankers,academic,archival,attack success does not quantify production vulnerability,NA
yu-etal-2024-confit,2024,pair;list,A1,list,recommend,recommend_only,dense retrieval,resume-job datasets,contrastive positives and negatives,offline retrieval,NA,quality,constructed negative semantics,academic,archival,retrieval gain depends on benchmark construction,NA
yu-etal-2025-confit,2025,pair;list,A1,list,recommend,recommend_only,dense retrieval,resume-job datasets and generated references,contrastive hard negatives,offline retrieval,NA,quality,synthetic reference and negative circularity,academic,archival,hard-negative gain does not establish criterion validity,NA
yu-etal-2026-confit-v3,2026,list,A1,list,recommend,recommend_only,listwise reranking,resume-job benchmark,teacher and preference supervision,offline reranking,NA,quality,teacher and judge dependence,academic,preprint,listwise gain does not establish employment validity,NA
wang-etal-2026-pjb,2026,list,A1,list,recommend,none,candidate retrieval;reranking,real-world job descriptions and resumes,job-competency relevance judgments,offline retrieval with domain and reasoning diagnostics,NA,quality,benchmark sampling;positive-only judgments;domain imbalance,academic benchmark,preprint,reasoning-aware retrieval diagnostics do not establish deployment or employment validity,S9
wu-etal-2024-graph-job,2024,list,A1,list,recommend,recommend_only,recommendation,job graph,graph interactions and LLM features,offline recommendation,NA,quality,private graph and labels,academic,archival,graph gain does not establish workflow value,NA
du-etal-2024-job-gan,2024,field_document;pair,A1,pair;list,recommend,recommend_only,resume enrichment and matching,resume-job data,generated completion and adversarial alignment,offline recommendation,NA,quality,unsupported biographical generation,academic,archival,plausible completion is not verified evidence,NA
sun-etal-2024-mockllm,2024,pair;case,A2,pair;case,prepare,none,simulated interview,synthetic role-play dialogue,model-generated interaction,dialogue and matching evaluation,NA,quality,synthetic-data circularity,academic,preprint,simulation is not a validated selection instrument,NA
gan-etal-2024-application,2024,case,A2,case,prepare,recommend_only,screening workflow,CV and job-description cases,prompted module outputs,framework evaluation,NA,quality,module and evaluator dependence,academic,archival,case workflow is not labor-market outcome evidence,NA
buchmann-etal-2024-attribute,2024,field_document,A0,field_document,observe,none,grounded assistance,general long documents,attribution and abstention labels,document benchmark,NA,quality,domain transfer,academic non-recruitment,archival,method requires recruitment-specific validation,NA
ling-etal-2025-beyond,2025,field_document,A0,field_document,observe,none,resume parsing,multilingual multi-layout resumes,schema fields,document extraction,NA,quality,layout and language shift,academic benchmark,archival,parsing correctness does not establish shortlist quality,NA
li-etal-2025-enhancing-talent,2025,list,A1,list;outcome,recommend,recommend_only,industrial candidate ranking,private production data,interaction and conversion labels,offline plus online A/B,marketplace_conversion,quality;utility,private allocation and delayed outcomes,industry,archival;industry_deployment,marketplace lift does not establish causal hiring quality,NA
kaya-bogers-2026-jobindex,2026,list;case,A2,case;outcome,prepare,human_final,candidate recommendation,17-month deployment across 41390 jobs,recruiter engagement and task success,deployment adoption,workflow_uptake,utility,trust selection and missing long-term outcomes,industry-academic,archival;industry_deployment,workflow uptake does not establish job performance or general fairness,NA
chen-etal-2025-xbench,2025,trajectory,A3,trajectory,recommend,none,professional recruiting agent,dynamic professional tasks,task rubric and judge,agent benchmark,NA,quality;utility,environment and judge drift,benchmark,preprint,work-product capability does not validate selection decisions,NA
vyas-etal-2026-jobmatchai,2026,list;case,A2,case,prepare,recommend_only,graph matching platform,system demonstration,semantic and graph score,demonstration,NA,quality,no controlled outcome study,system demo,archival;system_demonstration,architecture demonstration is not comparative effectiveness,NA
yuksel-etal-2026-agentic,2026,list;case,A2,case,prepare,recommend_only,multi-document assessment,job descriptions CVs and interviews,rubric and tournament output,system demonstration,NA,quality,expert and criterion validation missing,system demo,archival;system_demonstration,case utility needs independent validation,NA
wang-etal-2026-adaptjobrec,2026,list;trajectory,A3,trajectory,recommend,recommend_only,job recommendation agent,recommendation scenarios,tool feedback,accuracy and latency,NA,quality;cost,employer-side qualification not observed,academic,archival,conversation utility does not establish reciprocal validity,NA
cao-etal-2026-simrpd,2026,trajectory,A4,case;outcome,execute,none,proactive recruiting dialogue,simulator-selected and real-scenario data,goal and conversion signals,simulation plus scenario experiment,candidate_response;marketplace_conversion,quality;utility,consent experience and simulator bias,industry research,archival;industry_deployment,dialogue conversion needs separate welfare audit,NA
shi-etal-2026-peoplesearchbench,2026,list;trajectory,A3,case;trajectory,recommend,none,open-web people search,live web evidence,criterion verification,qualified yield and utility,NA,quality;utility,open-world incompleteness and temporal drift,benchmark,preprint,live-web score is time and access dependent,NA
castleman-etal-2026-validity,2026,list;case,A1,list;case,recommend,none,resume screening,controlled qualification cases,construct-grounded expert criteria,ranking and abstention audit,NA,quality,limited deployment realism,academic audit,preprint,construct audit is not full-system deployment evidence,NA
baxi-etal-2026-prompt,2026,field_document;list,A1,list,recommend,none,screening security,controlled resumes,attack-induced rank change,attack evaluation,NA,security,model and prompt specificity,academic,archival,attack success does not identify an effective production defense,NA
rhea-etal-2022-stability,2022,case,A1,case,observe,none,personality assessment audit,job-applicant profiles and two commercial systems,cross-format cross-source and temporal stability,external black-box stability audit,NA,quality,input-source and format instability;small convenience sample;vendor opacity,academic audit,archival,instability is necessary-condition evidence and does not establish criterion validity or deployed selection effects,S9
hartel-2026-tasks-traits,2026,case,A1,case,recommend,none,assessment-center trait inference,assessment transcripts and human benchmark,trait-test criteria,psychometric reliability and validity audit,NA,quality;fairness,modest convergent validity;input quality;gender differences,academic,archival,consistent LLM scores do not establish strong construct validity or stand-alone selection use,S9
pavlopoulos-2026-minimal,2026,pair;case,A1,pair;case,recommend,none,resume evaluation,paired synthetic resumes,rubric scores under demographic variants,counterfactual audit with equivalence and stress tests,NA,quality;fairness,synthetic data;prompt and model coverage;threshold effects,academic audit,archival,small conditional effects do not certify deployed models or decision thresholds,S7
takano-2026-fabrication,2026,field_document;case,A2,field_document;case,prepare,none,resume improvement;interview generation;feedback,synthetic resumes and jobs,unsupported-claim findings,controlled mitigation experiment,NA,quality;security,small synthetic corpus;single model;reviewer dependence,academic audit,preprint,guardrails and one checkpoint reduce but do not eliminate unsupported content,S9
he-etal-2026-requirement-sourcing,2026,list;trajectory,A3,list;case;trajectory,recommend,recommend_only,requirement elicitation;candidate sourcing;verification,live web;multi-model oracle,criteria-grounded relevance,agent benchmark,NA,quality;utility,open-world incompleteness;judge dependence;author-system overlap,academic benchmark,preprint,requirement-lifecycle evidence depends on pooled candidates and model judges,S6
jabarian-henkel-2026-voice-ai,2026,case;trajectory,A4,case;outcome,execute,human_final,automated interview,randomized field experiment,interview record plus human decision,field experiment and lifecycle outcomes,employment_lifecycle;productivity,utility,single provider and job family;refusal;technical failure,labor economics field study,preprint;industry_deployment,causal evidence covers interview administration with human final decisions in one setting,S6
galdon-clavell-2026-applied-filtered,2026,list;case,A2,list;outcome,prepare,automated_intermediate,search;filtering;shortlisting,public-employment deployment records,pipeline decisions,longitudinal end-to-end fairness audit,fairness_outcome,utility;fairness,missing qualification labels;vendor opacity;pipeline confounding,public agency audit,preprint;industry_deployment,observed disparities cannot be attributed causally to one model or stage,S6
liu-etal-2026-longpibench,2026,field_document;case,A2,case;trajectory,prepare,none,screening security,synthetic and real long documents,attack and defense outcomes,long-context prompt-injection benchmark,NA,security,multi-domain transfer;synthetic attacks;model drift,security benchmark,preprint,resume scenario tests defense coverage rather than production attack prevalence,S6


==> supplementary_search_log.csv <==
search_id,run_date,scope,sources,normalized_query,selection_rule,selected_citations,boundary
S1,2026-07-28,personnel-selection validity and applicant reactions,"Open-Web discovery restricted to official publisher and journal pages, including APA DOI records, Academy of Management, Wiley, and Oxford Academic","(""personnel selection"" OR recruitment OR hiring) AND (validity OR ""applicant reactions"" OR ""candidate experience"" OR ""organizational justice"")",Retain peer-reviewed work that changes the validity argument or supplies direct evidence about applicant reactions,binning-barrett-1989-validity; gilliland-1993-fairness; hausknecht-etal-2004-applicant; langer-etal-2019-automated; acikgoz-etal-2020-justice,"Targeted supplementation only; not a PsycINFO, Scopus, or Web of Science census"
S2,2026-07-28,labor-economics and field evidence on recruiting decisions,"Open-Web discovery restricted to official publisher pages from Oxford Academic, University of Chicago Press, and NBER","(hiring OR ""labor market"") AND (recommendation OR ""job testing"" OR ""manager discretion"") AND (tenure OR productivity OR ""fill rate"" OR ""minority hiring"")",Retain studies with field deployment or quasi-experimental evidence and a stated employment outcome,horton-2017-algorithmic; autor-scarborough-2008-testing; hoffman-etal-2018-discretion,Setting-specific field evidence; does not establish transportability to LLM or agent systems
S3,2026-07-28,Chinese-language and China-situated evidence,"Official journal and publisher pages, DOI records, and Chinese-language journal landing pages","(""AI招聘"" OR ""AI面试"" OR ""算法招聘"" OR ""人工智能招聘"" OR ""招聘广告"") AND (""求职者反应"" OR ""公平感知"" OR ""接受度"" OR ""程序公平"" OR ""性别措辞"" OR ""申请"" OR ""回调"")","Retain identifiable studies with stable bibliographic records and a stated Chinese labor-market setting, Chinese participants, or Chinese-language construct",liu-etal-2023-ai-interview; pei-etal-2021-procedural-fairness; han-chen-2025-ai-recruitment; jiang-etal-2023-chinese-gender-lexicon; kuhn-etal-2020-gender-targeted,Targeted supplementation; not an exhaustive CNKI or Wanfang export
S4,2026-07-28,EU legal-status refresh,EUR-Lex and Council of the European Union,CELEX 32026R1744; Regulation (EU) 2026/1744; AI Act Article 113,Retain the final enacted text and official status dates,eu-2026-ai-omnibus,"Legal-status verification, not a general literature search"
S5,2026-07-28,Chinese platform deployment and governance,"CAC algorithm-filing disclosure, SEC EDGAR annual report, and official CAC/MOHRSS notice",51job 职位推荐算法; KANZHUN 2025 Form 20-F; 网络平台招聘类信息发布,"Retain first-party sources that disclose signals, product scope, or operative platform duties",qianjin-nd-51job-recommendation; kanzhun-2026-annual-report; china-2025-platform-recruitment-notice,Product and legal-status evidence; not independent effectiveness or fairness validation
S6,2026-09-02,"Forward technical and agent update, 2026-07-24 to 2026-09-02",arXiv API and record pages; Crossref; ACL Anthology; primary publisher pages,(recruitment OR hiring OR resume screening OR job recommendation OR candidate sourcing OR automated interview) AND (LLM OR agent OR benchmark OR field experiment OR trajectory),"Retain work that changes the automated artifact, evaluation unit, intervention evidence, or open-world sourcing boundary",he-etal-2026-requirement-sourcing; jabarian-henkel-2026-voice-ai; galdon-clavell-2026-applied-filtered; liu-etal-2026-longpibench,Targeted forward update plus citation chasing for security and audit items; the recorded query is not a complete replay of every discovery path; arXiv-only items are labeled preprints
S7,2026-09-02,"Personnel selection, applicant reactions, fairness, and accessibility forward update","Wiley, Springer Nature, MDPI, Frontiers, arXiv, Crossref, and official journal pages",(AI OR LLM OR algorithmic) AND (personnel selection OR applicant reaction OR assessment OR interview OR fairness OR disability OR faking OR reliability),"Retain peer-reviewed or identifiable primary studies that add validity, counterevidence, candidate experience, or intervention detail",pavlopoulos-2026-minimal; dabdoub-pool-2026-testing; zhou-etal-2026-rejected; guler-zhu-2026-disability; zhao-etal-2026-applicant-perceptions; wilson-etal-2026-risk-science; yarrow-2026-inequality; broccia-etal-2026-fairness-hazard,"Mixed evidence designs are not pooled; convenience samples, synthetic data, preprints, and non-recruitment transfer are bounded separately"
S8,2026-09-02,Industrial deployment and legal-status forward update,European Commission and EUR-Lex; GOV.UK ATRS; ICO; company announcements; HKEX; SEEK annual report; Taylor & Francis publisher page,recruitment AI transparency Article 50 bias data Article 4a algorithmic transparency record recruiting agent automatic application annual report,"Retain official or first-party sources that change an operative legal date, disclose a workflow control, or document an authority change; retain peer-reviewed legal analysis only when it clarifies a remedial boundary",ec-2026-article50-guidelines; eu-2026-ai-omnibus; uk-dfe-2026-vacancy-qa; indeed-2026-apply-for-me; tongdao-liepin-2026-interim; ico-2026-recruitment-rewired; seek-2026-annual-report; parviainen-2026-remedies,"Official and corporate disclosures establish status or disclosed design, not independent effectiveness, fairness, or legal applicability to every product; legal scholarship is interpretive rather than operative law"
S9,2026-09-02,Boundary backfill of high-relevance records whose primary-record timestamp predates the primary cutoff,arXiv record and version-history pages; Springer Nature; Wiley; official publisher pages,person-job retrieval benchmark OR AI hiring assessment stability OR hiring pipeline fabrication OR career trajectory resumes OR LLM assessment reliability OR generative AI faking,Retain items whose identifiable primary record reports a v1 submission or publication timestamp before 23 July 2026 and that met the substantive inclusion rule but were recovered only during the forward audit,wang-etal-2026-pjb; rhea-etal-2022-stability; takano-2026-fabrication; johary-etal-2026-jobhop; johary-etal-2026-step; hartel-2026-tasks-traits; robie-etal-2026-faking; speer-2026-ai-irr,Submission-timestamp backfill; an arXiv v1 timestamp is not evidence that the record was publicly discoverable before the cutoff; discovery remains purposive and non-exhaustive

